A High-order Arbitrary Lagrangian-Eulerian Virtual Element Method for Convection-Diffusion Problems

A virtual element discretisation of an Arbitrary Lagrangian-Eulerian method for two-dimensional convection-diffusion equations is proposed employing an isoparametric Virtual Element Method to achieve higher-order convergence rates on curved edged polygonal meshes. The proposed method is validated with numerical experiments in which optimal $H^1$ and $L^2$ convergence are observed. This method is then successfully applied to an existing moving mesh algorithm for implicit moving boundary problems in which higher-order convergence is achieved.

==> data/pme1.csv <==
h, L2_error, H1_error, L1_error, L1_mesh_error, LInfty_mesh_error
0.10410000,0.00325392,0.05899321,0.00253891,0.00156969,0.00197051
0.04800000,0.00090530,0.02680312,0.00059756,0.00106907,0.00134128
0.02310000,0.00024624,0.01200889,0.00013840,0.00053204,0.00070877


==> data/pme1_fixed.csv <==
h, L2_error, H1_error, L1_error, L1_mesh_error, LInfty_mesh_error
0.10410000,0.00325392,0.05899321,0.00253891,0.00156969,0.00197051
0.04800000,0.00090530,0.02680312,0.00059756,0.00106907,0.00134128
0.02310000,0.00024624,0.01200889,0.00013840,0.00053204,0.00070877


==> data/pme2.csv <==
h, L2_error, H1_error, L1_error, L1_mesh_error, LInfty_mesh_error
0.10410000,0.00044851,0.00424880,0.00037385,0.00220434,0.00477229
0.04800000,0.00006010,0.00055422,0.00004931,0.00043890,0.00110740
0.02310000,0.00000755,0.00006971,0.00000619,0.00010118,0.00033570


==> data/pme2_fixed.csv <==
h, L2_error, H1_error, L1_error, L1_mesh_error, LInfty_mesh_error
0.10410000,0.00162219,0.07688903,0.00114982,0.00146684,0.00297887
0.04800000,0.00024700,0.02368862,0.00012761,0.00038728,0.00088541
0.02310000,0.00004126,0.00787022,0.00001579,0.00010717,0.00026763


==> data/pme3.csv <==
h, L2_error, H1_error, L1_error, L1_mesh_error, LInfty_mesh_error
0.10410000,0.00046364,0.00504264,0.00037392,0.00146956,0.00477229
0.04800000,0.00003022,0.00035135,0.00002464,0.00029259,0.00112432
0.02310000,0.00000189,0.00002506,0.00000155,0.00006745,0.00033886


==> data/pme3_fixed.csv <==
h, L2_error, H1_error, L1_error, L1_mesh_error, LInfty_mesh_error
0.10410000,0.00099108,0.05470377,0.00055592,0.00099019,0.00217521
0.04800000,0.00021306,0.02153681,0.00008332,0.00028338,0.00062387
0.02310000,0.00005592,0.00991983,0.00001549,0.00010275,0.00034552

